Emission line star catalogues post-Gaia DR3: A validation of Gaia DR3 data using LAMOST OBA emission catalogue

Gaia DR3 and further releases have the potential to identify and categorise new emission-line stars in the Galaxy. We perform a comprehensive validation of astrophysical parameters from Gaia DR3 with the spectroscopically estimated emission-line star parameters from LAMOST OBA emission catalogue. We compare different astrophysical parameters provided by Gaia DR3 with those estimated using LAMOST spectra. By using a larger sample of emission-line stars, we perform a global polynomial and piece-wise linear fit to update the empirical relation to convert Gaia DR3 pseudo-equivalent width to observed equivalent width, after removing the weak emitters from the analysis. We find that the emission-line source classifications given by DR3 is in reasonable agreement with the classification from LAMOST OBA emission catalogue. The astrophysical parameters estimated by esphs module from Gaia DR3 provides a better estimate when compared to gspphot and gspspec. A second-degree polynomial relation is provided along with piece-wise linear fit parameters for the equivalent width conversion. We notice that the LAMOST stars with weak H{\alpha} emission are not identified to be in emission from BP/RP spectra. This suggests that emission-line sources identified by Gaia DR3 is incomplete. In addition, Gaia DR3 provides valuable information about the binary and variable nature of a sample of emission-line stars.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


==> wastage.txt <==
%\cite{2018A&A...619A.106G} used 1000 YSOs with data from Gaia DR2 catalog to study structure of the Orion arm. Also using the Machine Learning technique, \cite{2019MNRAS.487.2522M} has compiled over 1.1 million probabilistic catalog of YSOs combining the Gaia DR2 catalog with Wide-field Infrared Survey Explorer (WISE) and Planck measurements.Gaia parallax and transverse motion data were used by \cite{2020A&A...642A..21R} to compile catalogs of YSOs in the regions of NGC 6334 and NGC 6357. 

%One notable survey to identify Gaia-ELS objects is the Gaia-ESO Survey (GES; \cite{2015A&A...581A..52T}), which has provided spectra of 4459 H$\alpha$ emission stars. The survey covered from the halo of the Milky Way to the star-forming regions within a magnitude range of 8 < V < 19. 

%From LAMOST DR1, \cite{2015RAA....15.1325L} identified 192 Classical Be (CBe) which increased the then known sample of CBe stars by about 8\%. 


%For the current astronomy community, Gaia DR3 represents a new era. Gaia DR3 provides a major advance in precision and accuracy of astrometric and broad-band photometric measurements. For the first time, systematic errors are suppressed, allowing optical measurements of the acceleration of the solar system barycentre in relation to the rest frame of distant extra galactic sources \citep{2021A&A...649A...1G}.

%We detail our treatment of the Gaia DR3 data, as well as the transformation to actions and angles, in this section.

%In addition, an updated list of radial velocities from Gaia DR2 is provided, which has been cleared of inaccurate measurements. 


%This analysis was carried out inside Coordination Unit 8 of the Gaia Data Processing and Analysis Consortium (DPAC) (CU8; see \cite{2016A&A...595A...1G} for an overview of the DPAC). Gaia DR3 uses different statistical and machine learning approaches to characterize and identify the variable and non-single sources. To produce training sets, a detailed examination of major published variable star catalogues was used. Specific comprehensive studies were conducted for a number of classes in order to confirm their membership in that class and to provide parameters that are customized to the characteristics of the researched class \citep{2022arXiv220606416E}.
%@Suman more on the methods used for different data. One paragraph is enough.



%\subsection{LAMOST DR5 emission line catalog (LEMC)}
%\label{lemc}

%LAMOST is a reflecting Schmidt telescope, maintained by Xinglong station of the National Astronomical Observatories, Chinese Academy of Sciences. It has an effective aperture of 3.6 m - 4.9 m and a wide Field of View (FoV) of 5{$^{\circ}$} equipped with 4000 optical fibers in its focal plane \citep{2012RAA....12.1197C, 1996ApOpt..35.5155W}. It has a spectral resolution of R$\sim$1800, where objects with r-band magnitude up to $\sim$20 mag are observed in the wavelength range of 3690 – 9000 \AA~\citep{2012RAA....12.1197C}

%A brief summary of the technique is given here. We identified 5437 spectra with an emission peak between 6561 - 6568\AA\  with an automated Python routine. We retained 4138 spectra belonging to 3339 ELS after removing false detections and spectra with SNR < 10. We developed a semi-automated Python routine which identified the three best template fits to the spectra from the MILES stellar library. We found that the re-estimated spectral type matches better for stars having spectral type from SIMBAD. The catalog description can be found in Appendix A of \citetalias{b2021discovery}. For each of the 3339 ELS, classification, re-estimated spectral type and all the photometric values from all-sky surveys are provided. As the next step, we classified stars into evolved, HAeBe, CBe and CAe stars based on available photometry. Finally, we reported 1088 Classical Be, 233 Classical Ae, and 56 Herbig Ae/Be stars identified from the LAMOST DR5. This makes it one of the largest homogeneous ELS catalog with a thorough classification using spectroscopy and available photometry.

%Through a visual check, we found forbidden lines in the spectra which were classified as B[em] and A[em] for which spectral types are B and A respectively and as Em[em], for which no spectral typing were possible.  %As the LAMOST Stellar Parameter Pipeline (LASP) did not provide accurate spectral types for these ELS, we re-estimated the spectral types for 2510 ELS. The remaining spectra were discarded as the blue wavelength region of the spectra were noisy. %Stars with log($L_{bol}$) > 4.5 or stars with luminosity class I/II were categorised into evolved stars. In the case of HAeBe stars, it shows higher excess in near-infrared and mid-infrared wavelengths than CAe/Be stars. Hence, we used 2MASS and WISE photometry to distinguish them.  %In addition, 928 B[em]/A[em] stars and 240 CAe/CBe potential candidates were identified. 


%RVS spectrum is available for 121 stars from our \citetalias{b2021discovery}, using which radial velocity and metallicity are estimated.  
%Classical Be stars are known to be fast rotators \citep{rivinius2013classical} and it is not direct to measure vsin$i$ from Balmer lines as the higher order Balmer absorption cores may have filled in emission. \texttt{vbroad}, the rotational velocity estimated from RVS, is available for 96 stars, which is 79\% of the total available RVS spectra. 
%According to the literature, \cite{2011MathewBASI} found that 70\% of their open cluster CBe stars sample had Paschen in emission, while \cite{2021Banerjee} noticed that 47\% of their CBe star sample had Paschen in emission. As a result, when we take this literature into account, we can see that the percentage of CBe stars with Paschen in absorption is lesser.A distribution boxplot is shown in Figure \ref{fig:rot_broad}.  It is evident that B-type stars have a bigger range of \texttt{vbroad} and are in general faster rotators than A-type stars. Similarly \texttt{esp\_hs} module also provides vsin$i$ estimate from BP/RP spectra. Even though RVS observes a smaller wavelength window, the resolution is very high compared to BP/RP spectra. Hence, contrary to $T_{eff}$ values, \texttt{vbroad}  from RVS spectra should be considered for analysis instead of \texttt{vsini\_esphs} from \texttt{esp\_hs}. 

%As shown in Figure\ref{fig:Teff_plot_comparision.pdf}a, we compared the various Teff available for our sample of stars with the spectral estimated thoroughly from LAMOST spectra. 
 %Theoritically, it is known that HeI absorption lines is visible in stars with Teff range 15000-25000 K. Figure XXX shows the spectra classified as 'B5' but shown as outliers in the boxplot analysis. In the spectra of outlier stars with teff\_gspphot < 6000 K, HeI lines are clearly seen in absorption in all these outliers. Similarly, in the spectra of outliers with teff\_gspphot > 25000, the HeI lines are not strong when compared to B1 spectra from Jacoby library.



%We crossmatched our sample of 3339 ELS with \texttt{gaiadr3.astrophysical\_parameters} using the \texttt{source\_id} from Gaia EDR3. 


%Keeping in mind the above caveat, for 174 and 403 stars which are classified as Em and Em[e] by LOBA, Gaia DR3 provides an approximate spectral type using which we can identify if they belong to hot ELS sample.


\section{Gaia DR3}
\label{sec:data}


 Gaia DR3 \citet{2022Vallenari_DUMMY} builds on previous releases by improving the quality of previously released data and introducing entirely new data products, such as mean dispersed BP/RP spectra from spectro-photometry and radial velocity spectra (RVS), in addition to their integrated photometry (GBP, GRP) and the white light G-band published in Gaia EDR3 \citep{2022arXiv220606143D}. Gaia DR3 provides an updated source list of astrometry, broad band photometry ($G$, $G_{BP}$, $G_{RP}$) and for the first time, astrophysical parameters (APs) for around 470 million sources. %Gaia BP/RP spectra is available for 219 million sources with most of them having G < 17.6 mag \citep{2022AngeliBPRP} and RVS spectra is available for sources with $G_{RVS}$ < 14 mag \citep{2022Kats_gaia_RVS}.
 The BP/RP and RVS spectra have wavelength ranges of [3300–6800]~\AA, [6400–10500]~\AA\ and [8450–8720]~\AA~ respectively. The spectral resolution ($\lambda/\Delta \lambda$) covers the range 100 to 30 for BP and 100 to 70 for RP \citep{2021A&A...652A..86C}, and $\sim$11500 for RVS \citep{cropper2018gaia}.
\cite{2022gaiaapsisII} (hereafter, \citetalias{2022gaiaapsisII}) developed the AP inference system pipeline to infer APs of Gaia objects by analyzing their astrometry, photometry, BP/RP, and RVS spectra to shed light on the physical attributes of stars in the Milky Way, such as atmospheric properties ($T_{eff}$, logg), emission lines, rotation, and so on.


%This has the potential to improve the studies which depend on the analysis Spectral Energy Distribution of the star. 
SEDs fitted with the synthetic photometric points achieve better fits than using observed photometric points with fewer numbers. 
%A statistical study using the Synthetic Photometry SED can compliment the spectroscopic analysis (Shridharan et al. in preparation). 
%Solutions for non-single stars are provided in 4 different catalogs, namely \texttt{gaiadr3.nss\_acceleration\_astro}, \texttt{gaiadr3.nss\_non\_linear\_spectro}, \texttt{gaiadr3.nss\_two\_body\_orbit}, \texttt{gaiadr3.nss\_vim\_fl}.
%Especially, 32\% of \citetalias{b2021discovery} B8 spectral type stars are estimated to be F and G types by Gaia DR3. 

%In the case of CBe stars, Gaia data were utilised to improve the understanding about their stellar properties and evolutionary signatures (e.g. \citealp{2020A&A...638A..21V}, \citealp{2021Banerjee}, \citealp{2021Bhattacharyya}). 
 %The low-mass CBe counterpart, CAe stars, were also classified using Gaia photometric data \citep{2021anusha}. \cite{2021MNRAS.507..267A} studied the cluster of co-moving stars around HBe star IL Cep using Gaia EDR3 astrometric data. 
%LAMOST is a reflecting Schmidt telescope ($\sim$4m), maintained by Xinglong station of the National Astronomical Observatories, Chinese Academy of Sciences. It has a spectral resolution of R$\sim$1800~\citep{2012RAA....12.1197C}, where objects with r-band magnitude up to $\sim$20 mag are observed in the wavelength range of 3690 – 9000 \AA~. 
%In this work, we aim to provide external validation for the parameters provided by Gaia DR3 with our homogeneously classified sample of 3339 ELS from \citetalias{b2021discovery} catalog and present to the research community how the new datasets from Gaia DR3 can improve ELS studies. 
%Section \ref{sec:data} briefs about the recent Gaia DR3. In Section \ref{sec:analysis}, we compare the classification and spectral type provided by  Gaia DR3 with that given by \citetalias{b2021discovery}. We provide an updated relation for converting pseudo-equivalent width (pEW) to actual EW measured from spectra. Further, we make use of synthetic photometry provided by Gaia DR3 to show the improvement over photometric data available pre-Gaia DR3 for creating Spectral Energy Distributions (SEDs). In addition, we provide an account of variability and binarity for a sub-sample of our sources. Finally, we conclude this work by

